Efficient Bayesian Sampling with Langevin Birth-Death Dynamics

Bayesian inference plays a central role in scientific and engineering applications by enabling principled reasoning under uncertainty. However, sampling from generic probability distributions remains a computationally demanding task. This difficulty is compounded when the distributions are ill-conditioned, multi-modal, or supported on topologically non-Euclidean spaces. Motivated by challenges in gravitational wave parameter estimation, we propose simulating a Langevin diffusion augmented with a birth-death process. The dynamics are rescaled with a simple preconditioner, and generalized to apply to the product spaces of a hypercube and hypertorus. Our method is first-order and embarrassingly parallel with respect to model evaluations, making it well-suited for algorithmic differentiation and modern hardware accelerators. We validate the algorithm on a suite of toy problems and successfully apply it to recover the parameters of GW150914 -- the first observed binary black hole merger. This approach addresses key limitations of traditional sampling methods, and introduces a template that can be used to design robust samplers in the future.

==> figures/energy_stats.dat <==
x Cauchy Gauss Logistic
0.000000000000000000e+00 3.297054086817416962e+00 3.297022582556661252e+00 3.297022054625418974e+00
1.000000000000000000e+02 3.024765853721086195e+00 3.027012309902592957e+00 3.026836486891126832e+00
2.000000000000000000e+02 2.789602836612870007e+00 2.797870234852342097e+00 2.797682003030372844e+00
3.000000000000000000e+02 2.600839351127767429e+00 2.625484468258101778e+00 2.623546129443427688e+00
4.000000000000000000e+02 2.470287001754207790e+00 2.535601513142487384e+00 2.528132096519160932e+00
5.000000000000000000e+02 2.476966184515315472e+00 2.620261391373363224e+00 2.604194029923423415e+00
6.000000000000000000e+02 2.773518854883168405e+00 3.151067601765405346e+00 3.107309873613739448e+00
7.000000000000000000e+02 3.035216627284743396e+00 3.636774668382366293e+00 3.581105535711448962e+00
8.000000000000000000e+02 3.099144106776896113e+00 3.554168541344407295e+00 3.539908639532137968e+00
9.000000000000000000e+02 3.084367610813747440e+00 3.361245872195787854e+00 3.388501949928265145e+00
1.000000000000000000e+03 3.261132550106008221e+00 3.493803003867911539e+00 3.710129065049066366e+00
1.100000000000000000e+03 3.507900102899789818e+00 3.929939688425593491e+00 4.129500033392572433e+00
1.200000000000000000e+03 3.872302426424696353e+00 4.321796061334939765e+00 4.512681079535613371e+00
1.300000000000000000e+03 4.045918630480849210e+00 4.328352290623388221e+00 4.551057645991014589e+00
1.400000000000000000e+03 4.011280021578984112e+00 4.184705083521442326e+00 4.452466106304028060e+00
1.500000000000000000e+03 3.994855435257873122e+00 3.871474796401886742e+00 4.248735547271500934e+00
1.600000000000000000e+03 3.953732940856664602e+00 3.566716024713642685e+00 4.037681559943450793e+00
1.700000000000000000e+03 3.935182412520678685e+00 3.442678335891813823e+00 3.865070472632886833e+00
1.800000000000000000e+03 3.803420754063030262e+00 3.257929602152755066e+00 3.641997283525360007e+00
1.900000000000000000e+03 3.767057223537662480e+00 3.149771899650306572e+00 3.522475854350266999e+00
2.000000000000000000e+03 3.736546844568803483e+00 3.182419239645573050e+00 3.625349219920864119e+00
2.100000000000000000e+03 3.779026605648275083e+00 3.344108052355460714e+00 3.705512451740918589e+00
2.200000000000000000e+03 3.797182050459792180e+00 3.520667661120381986e+00 3.758885507188590047e+00
2.300000000000000000e+03 3.816056096004297515e+00 3.653906679113148925e+00 3.807207276993687550e+00
2.400000000000000000e+03 3.759617981606407700e+00 3.601951487551862563e+00 3.765920943583028535e+00
2.500000000000000000e+03 3.573890084677152412e+00 3.554662673528167449e+00 3.707491816437330723e+00
2.600000000000000000e+03 3.516485586961283882e+00 3.542766435917580559e+00 3.670917124043388213e+00
2.700000000000000000e+03 3.475594018696699816e+00 3.592933514993383426e+00 3.654450423199161246e+00
2.800000000000000000e+03 3.424049754464836059e+00 3.533068062750412075e+00 3.587577841079604646e+00
2.900000000000000000e+03 3.338381366694465946e+00 3.377224611833450574e+00 3.425703497320535806e+00
3.000000000000000000e+03 3.191716683499938867e+00 3.294955927024668885e+00 3.348480771614652962e+00
3.100000000000000000e+03 3.175324935118772007e+00 3.331793473872317612e+00 3.363409806856497486e+00
3.200000000000000000e+03 3.248582718439293693e+00 3.347341803977042840e+00 3.395321452636944848e+00
3.300000000000000000e+03 3.117023340450203239e+00 3.307880166470438699e+00 3.308532618541527803e+00
3.400000000000000000e+03 3.118186434952833874e+00 3.461977278205011554e+00 3.476446950707515082e+00
3.500000000000000000e+03 3.106019212002906649e+00 3.362178775527852714e+00 3.436992667343868213e+00
3.600000000000000000e+03 3.037899480429469889e+00 3.271605050753868760e+00 3.425069022986669154e+00
3.700000000000000000e+03 2.970931133545713809e+00 3.139206792407025493e+00 3.278045891772469744e+00
3.800000000000000000e+03 2.936585886130536061e+00 3.052761885636223749e+00 3.271126804021362577e+00
3.900000000000000000e+03 2.889930156396317340e+00 2.162077159491711864e+00 2.684061460983836245e+00
4.000000000000000000e+03 2.655105439644894094e+00 1.175620404510892447e+00 1.811567404119666325e+00
4.100000000000000000e+03 2.322400457474576907e+00 6.380191718411184487e-01 1.185871108815999664e+00
4.200000000000000000e+03 2.096200154312960695e+00 4.232971077204210064e-01 9.421403324806518764e-01
4.300000000000000000e+03 1.984605123078708733e+00 3.254914286889092900e-01 8.150325522332259043e-01
4.400000000000000000e+03 1.960475344065184977e+00 3.215253586149084963e-01 8.309706835973152961e-01
4.500000000000000000e+03 1.913823051876349712e+00 2.332173732486282902e-01 6.885517811774595209e-01
4.600000000000000000e+03 1.942960235268385460e+00 1.764181017581785971e-01 5.820530437059339146e-01
4.700000000000000000e+03 1.900655160974332958e+00 1.036352685726966288e-01 4.832536774604296870e-01
4.800000000000000000e+03 1.940175421759103846e+00 8.323749977917799248e-02 4.782061092646749945e-01
4.900000000000000000e+03 1.916519349042147491e+00 6.156587256884944737e-02 4.466616438494881436e-01
5.000000000000000000e+03 1.877039679563887731e+00 2.874865868844468306e-02 4.069112183384442361e-01
5.100000000000000000e+03 1.820198837243212520e+00 -2.795343815448685619e-03 3.496422382618522007e-01
5.200000000000000000e+03 1.707034501322980624e+00 -7.302211889089286860e-03 2.602327078844314800e-01
5.300000000000000000e+03 1.758844055562954756e+00 -9.246291481399231474e-03 2.840966980268388453e-01
5.400000000000000000e+03 1.716166451330964238e+00 1.973336083070131083e-03 2.159007266591376484e-01
5.500000000000000000e+03 1.635177988376494307e+00 -7.472773943806518444e-03 1.874054017950922690e-01
5.600000000000000000e+03 1.577215296176534887e+00 -6.056740358574078109e-03 1.561534391191314319e-01
5.700000000000000000e+03 1.544490470516381331e+00 4.265036014022426276e-03 1.169632848884947923e-01
5.800000000000000000e+03 1.536237356886978933e+00 8.740516603245625368e-04 1.397583304045172947e-01
5.900000000000000000e+03 1.512428003729402226e+00 1.507927669190417715e-02 8.860791560874201056e-02
6.000000000000000000e+03 1.459829794661668734e+00 1.087619236352608577e-02 6.549439790981757825e-02
6.100000000000000000e+03 1.486814733204147476e+00 2.155462621928726230e-02 7.437360921310684492e-02
6.200000000000000000e+03 1.435116945528675414e+00 1.078008586795901474e-01 2.725838155177414540e-02
6.300000000000000000e+03 1.504771386406109412e+00 8.135086753017015115e-02 2.505529807339464468e-02
6.400000000000000000e+03 1.546209912202748171e+00 4.253426179550780228e-02 3.531654458932934060e-02
6.500000000000000000e+03 1.452904652381071360e+00 3.950917630353284471e-02 1.659315054354023461e-02
6.600000000000000000e+03 1.450852692742225614e+00 2.851286840529693167e-02 1.004691244560663478e-02
6.700000000000000000e+03 1.439468902763835212e+00 4.674678908707047970e-02 -6.611352529653722818e-03
6.800000000000000000e+03 1.392760780755927241e+00 4.858841830010820345e-02 -1.103372769390729459e-02
6.900000000000000000e+03 1.281186888604425311e+00 3.169908139409286646e-02 -1.205947458965518811e-02
7.000000000000000000e+03 1.218044745314724064e+00 7.394785874957483796e-02 -3.862606534230225794e-03
7.100000000000000000e+03 1.191139178801941423e+00 8.896492208614205366e-02 1.240450831051701994e-03
7.200000000000000000e+03 1.276599867336495775e+00 6.237676609801651173e-02 -9.308178599732480976e-03
7.300000000000000000e+03 1.307938771620453577e+00 4.652145926252838903e-02 -1.199487629370527171e-02
7.400000000000000000e+03 1.322216242188508195e+00 4.670605373741790883e-02 -1.028591135174445823e-02
7.500000000000000000e+03 1.258867913077607925e+00 4.081010714838673864e-02 -1.364969708026758828e-02
7.600000000000000000e+03 1.274487126789041191e+00 2.280874935408238810e-02 -5.177973068177294316e-03
7.700000000000000000e+03 1.180379900374477264e+00 3.101139708172244783e-02 -1.191738049415481775e-02
7.800000000000000000e+03 1.284006924819256712e+00 4.155578790226533564e-03 -9.131355063926695822e-04
7.900000000000000000e+03 1.262499412417055877e+00 1.023417485762378662e-02 4.903966339118377531e-03
8.000000000000000000e+03 1.220854201849758125e+00 7.642420556535039870e-03 -3.022312397312820753e-03
8.100000000000000000e+03 1.233901532359301889e+00 2.246814752329847481e-02 -8.104287936375659251e-03
8.200000000000000000e+03 1.166960142999223793e+00 2.824702122271317839e-02 -1.038742179438829558e-02
8.300000000000000000e+03 1.049710289395044294e+00 3.784208082477704543e-02 -1.312737507424885722e-02
8.400000000000000000e+03 1.037964946834780022e+00 4.277847042537514383e-02 -7.017058754842747832e-03
8.500000000000000000e+03 9.658231923279065878e-01 3.291462771488314759e-02 -1.230388502253333509e-02
8.600000000000000000e+03 9.878145111036970016e-01 2.186828409667082931e-02 -1.458015903390801581e-02
8.700000000000000000e+03 9.080948778321729087e-01 6.250209270129381163e-03 -8.925729998242292948e-03
8.800000000000000000e+03 9.415603012854295573e-01 3.737813447827737119e-03 -4.473639074784767529e-03
8.900000000000000000e+03 8.757993550907827718e-01 2.162256951498685992e-02 -7.183792981433985772e-03
9.000000000000000000e+03 8.476060394281478283e-01 4.534322181272629898e-02 5.347701742025656908e-03
9.100000000000000000e+03 8.366589777112335424e-01 3.800274966270320021e-02 -1.145150925007795001e-02
9.200000000000000000e+03 9.545541908768538919e-01 -4.515340195328196825e-03 -7.338486617251590086e-03
9.300000000000000000e+03 8.811834642964152531e-01 -1.409140348586729004e-04 -1.603011202728833740e-02
9.400000000000000000e+03 8.415239712557718299e-01 1.681585440716138607e-02 -3.486383925278048641e-03
9.500000000000000000e+03 8.819029879587884091e-01 -1.382715873490222716e-03 -6.634626227902445418e-03
9.600000000000000000e+03 7.412330982474378827e-01 4.872236874522558464e-02 2.721752369110729854e-03
9.700000000000000000e+03 7.177818517624062755e-01 5.028169673186753258e-02 1.864961356003724813e-02
9.800000000000000000e+03 8.402718822297975398e-01 9.731859800887837642e-03 -3.470242935386752547e-03
9.900000000000000000e+03 7.677245390745145448e-01 6.817856727563484896e-03 -7.983876667240187575e-03


==> figures/hessian_reparam.dat <==
y f1 f2 f3
-10.00000000 1.00000000 0.00009080 -0.01938013
-9.89949749 1.00000000 0.00010039 -0.01976295
-9.79899497 1.00000000 0.00011101 -0.02015708
-9.69849246 1.00000000 0.00012274 -0.02056297
-9.59798995 1.00000000 0.00013572 -0.02098109
-9.49748744 1.00000000 0.00015007 -0.02141193
-9.39698492 1.00000000 0.00016593 -0.02185600
-9.29648241 1.00000000 0.00018348 -0.02231384
-9.19597990 1.00000000 0.00020287 -0.02278602
-9.09547739 1.00000000 0.00022432 -0.02327312
-8.99497487 1.00000000 0.00024803 -0.02377579
-8.89447236 1.00000000 0.00027425 -0.02429467
-8.79396985 1.00000000 0.00030324 -0.02483046
-8.69346734 1.00000000 0.00033530 -0.02538390
-8.59296482 1.00000000 0.00037074 -0.02595574
-8.49246231 1.00000000 0.00040993 -0.02654680
-8.39195980 1.00000000 0.00045326 -0.02715793
-8.29145729 1.00000000 0.00050117 -0.02779004
-8.19095477 1.00000000 0.00055414 -0.02844407
-8.09045226 1.00000000 0.00061271 -0.02912104
-7.98994975 1.00000000 0.00067747 -0.02982200
-7.88944724 1.00000000 0.00074907 -0.03054807
-7.78894472 1.00000000 0.00082824 -0.03130044
-7.68844221 1.00000000 0.00091576 -0.03208037
-7.58793970 1.00000000 0.00101253 -0.03288919
-7.48743719 1.00000000 0.00111953 -0.03372830
-7.38693467 1.00000000 0.00123782 -0.03459919
-7.28643216 1.00000000 0.00136859 -0.03550345
-7.18592965 1.00000000 0.00151318 -0.03644275
-7.08542714 1.00000000 0.00167303 -0.03741889
-6.98492462 1.00000000 0.00184975 -0.03843373
-6.88442211 1.00000000 0.00204512 -0.03948931
-6.78391960 1.00000000 0.00226109 -0.04058774
-6.68341709 1.00000000 0.00249985 -0.04173131
-6.58291457 1.00000000 0.00276378 -0.04292243
-6.48241206 1.00000000 0.00305554 -0.04416368
-6.38190955 1.00000000 0.00337804 -0.04545779
-6.28140704 1.00000000 0.00373451 -0.04680770
-6.18090452 1.00000000 0.00412853 -0.04821650
-6.08040201 1.00000000 0.00456402 -0.04968753
-5.97989950 1.00000000 0.00504532 -0.05122433
-5.87939698 1.00000000 0.00557724 -0.05283068
-5.77889447 1.00000000 0.00616505 -0.05451062
-5.67839196 1.00000000 0.00681461 -0.05626847
-5.57788945 1.00000000 0.00753233 -0.05810883
-5.47738693 1.00000000 0.00832531 -0.06003663
-5.37688442 1.00000000 0.00920138 -0.06205713
-5.27638191 1.00000000 0.01016915 -0.06417595
-5.17587940 1.00000000 0.01123809 -0.06639909
-5.07537688 1.00000000 0.01241866 -0.06873298
-4.97487437 1.00000000 0.01372234 -0.07118445
-4.87437186 1.00000000 0.01516176 -0.07376082
-4.77386935 1.00000000 0.01675081 -0.07646988
-4.67336683 1.00000000 0.01850471 -0.07931991
-4.57286432 1.00000000 0.02044019 -0.08231973
-4.47236181 1.00000000 0.02257557 -0.08547869
-4.37185930 1.00000000 0.02493091 -0.08880670
-4.27135678 1.00000000 0.02752815 -0.09231421
-4.17085427 1.00000001 0.03039124 -0.09601218
-4.07035176 1.00000002 0.03354628 -0.09991209
-3.96984925 1.00000004 0.03702169 -0.10402584
-3.86934673 1.00000010 0.04084833 -0.10836568
-3.76884422 1.00000021 0.04505960 -0.11294407
-3.66834171 1.00000044 0.04969161 -0.11777345
-3.56783920 1.00000091 0.05478321 -0.12286600
-3.46733668 1.00000185 0.06037608 -0.12823320
-3.36683417 1.00000366 0.06651470 -0.13388534
-3.26633166 1.00000712 0.07324631 -0.13983074
-3.16582915 1.00001357 0.08062074 -0.14607479
-3.06532663 1.00002533 0.08869017 -0.15261859
-2.96482412 1.00004632 0.09750873 -0.15945719
-2.86432161 1.00008301 0.10713190 -0.16657717
-2.76381910 1.00014573 0.11761576 -0.17395344
-2.66331658 1.00025068 0.12901596 -0.18154497
-2.56281407 1.00042247 0.14138634 -0.18928904
-2.46231156 1.00069753 0.15477728 -0.19709364
-2.36180905 1.00112826 0.16923358 -0.20482722
-2.26130653 1.00178781 0.18479199 -0.21230515
-2.16080402 1.00277508 0.20147815 -0.21927154
-2.06030151 1.00421935 0.21930314 -0.22537521
-1.95979899 1.00628358 0.23825954 -0.23013781
-1.85929648 1.00916487 0.25831706 -0.23291186
-1.75879397 1.01309077 0.27941787 -0.23282610
-1.65829146 1.01830961 0.30147190 -0.22871528
-1.55778894 1.02507351 0.32435210 -0.21903183
-1.45728643 1.03361322 0.34789036 -0.20173873
-1.35678392 1.04410507 0.37187418 -0.17418670
-1.25628141 1.05663162 0.39604477 -0.13298772
-1.15577889 1.07113949 0.42009706 -0.07391307
-1.05527638 1.08739931 0.44368206 0.00812726
-0.95477387 1.10497422 0.46641213 0.11892311
-0.85427136 1.12320395 0.48786948 0.26446001
-0.75376884 1.14121086 0.50761783 0.44985422
-0.65326633 1.15793268 0.52521728 0.67750093
-0.55276382 1.17218352 0.54024166 0.94435639
-0.45226131 1.18274078 0.55229753 1.23871583
-0.35175879 1.18845124 0.56104374 1.53764933
-0.25125628 1.18834547 0.56620980 1.80713576
-0.15075377 1.18174722 0.56761192 2.00702069
-0.05025126 1.16836336 0.56516486 2.10113010
0.05025126 1.14834131 0.55888874 2.06930011
0.15075377 1.12228472 0.54890976 1.91526582
0.25125628 1.09122326 0.53545490 1.66561357
0.35175879 1.05653858 0.51884073 1.36031294
0.45226131 1.01985464 0.49945751 1.04027689
0.55276382 0.98290522 0.47774973 0.73789723
0.65326633 0.94739431 0.45419487 0.47319996
0.75376884 0.91486516 0.42928203 0.25472001
0.85427136 0.88659221 0.40349183 0.08270163
0.95477387 0.86350563 0.37727907 -0.04741422
1.05527638 0.84615375 0.35105878 -0.14225526
1.15577889 0.83470320 0.32519624 -0.20877033
1.25628141 0.82897206 0.30000094 -0.25330260
1.35678392 0.82848831 0.27572426 -0.28121296
1.45728643 0.83256376 0.25256027 -0.29681911
1.55778894 0.84037386 0.23064899 -0.30348870
1.65829146 0.85103459 0.21008155 -0.30379014
1.75879397 0.86366990 0.19090633 -0.29965065
1.85929648 0.87746532 0.17313575 -0.29249820
1.95979899 0.89170595 0.15675291 -0.28337991
2.06030151 0.90579897 0.14171813 -0.27305629
2.16080402 0.91928230 0.12797470 -0.26207425
2.26130653 0.93182206 0.11545401 -0.25082270
2.36180905 0.94320184 0.10407993 -0.23957431
2.46231156 0.95330672 0.09377229 -0.22851662
2.56281407 0.96210466 0.08444974 -0.21777515
2.66331658 0.96962738 0.07603189 -0.20743047
2.76381910 0.97595228 0.06844091 -0.19753071
2.86432161 0.98118646 0.06160262 -0.18810086
2.96482412 0.98545330 0.05544723 -0.17914954
3.06532663 0.98888182 0.04990972 -0.17067392
3.16582915 0.99159875 0.04493004 -0.16266338
3.26633166 0.99372302 0.04045310 -0.15510215
3.36683417 0.99536232 0.03642863 -0.14797120
3.46733668 0.99661130 0.03281094 -0.14124965
3.56783920 0.99755103 0.02955872 -0.13491573
3.66834171 0.99824943 0.02663465 -0.12894747
3.76884422 0.99876222 0.02400514 -0.12332322
3.86934673 0.99913423 0.02163999 -0.11802191
3.96984925 0.99940093 0.01951211 -0.11302333
4.07035176 0.99958991 0.01759717 -0.10830822
4.17085427 0.99972227 0.01587340 -0.10385834
4.27135678 0.99981391 0.01432126 -0.09965653
4.37185930 0.99987663 0.01292329 -0.09568666
4.47236181 0.99991908 0.01166382 -0.09193367
4.57286432 0.99994748 0.01052882 -0.08838347
4.67336683 0.99996627 0.00950573 -0.08502292
4.77386935 0.99997857 0.00858328 -0.08183980
4.87437186 0.99998653 0.00775138 -0.07882274
4.97487437 0.99999162 0.00700098 -0.07596116
5.07537688 0.99999484 0.00632394 -0.07324524
5.17587940 0.99999686 0.00571298 -0.07066583
5.27638191 0.99999810 0.00516155 -0.06821444
5.37688442 0.99999887 0.00466376 -0.06588319
5.47738693 0.99999933 0.00421432 -0.06366474
5.57788945 0.99999961 0.00380848 -0.06155227
5.67839196 0.99999977 0.00344196 -0.05953943
5.77889447 0.99999987 0.00311090 -0.05762032
5.87939698 0.99999993 0.00281185 -0.05578945
5.97989950 0.99999996 0.00254168 -0.05404168
6.08040201 0.99999998 0.00229758 -0.05237227
6.18090452 0.99999999 0.00207701 -0.05077674
6.28140704 0.99999999 0.00187769 -0.04925095
6.38190955 1.00000000 0.00169756 -0.04779103
6.48241206 1.00000000 0.00153476 -0.04639336
6.58291457 1.00000000 0.00138761 -0.04505454
6.68341709 1.00000000 0.00125460 -0.04377142
6.78391960 1.00000000 0.00113437 -0.04254103
6.88442211 1.00000000 0.00102569 -0.04136060
6.98492462 1.00000000 0.00092744 -0.04022752
7.08542714 1.00000000 0.00083861 -0.03913937
7.18592965 1.00000000 0.00075831 -0.03809385
7.28643216 1.00000000 0.00068570 -0.03708881
7.38693467 1.00000000 0.00062006 -0.03612224
7.48743719 1.00000000 0.00056070 -0.03519224
7.58793970 1.00000000 0.00050704 -0.03429702
7.68844221 1.00000000 0.00045851 -0.03343492
7.78894472 1.00000000 0.00041463 -0.03260434
7.88944724 1.00000000 0.00037496 -0.03180380
7.98994975 1.00000000 0.00033908 -0.03103189
8.09045226 1.00000000 0.00030664 -0.03028729
8.19095477 1.00000000 0.00027730 -0.02956874
8.29145729 1.00000000 0.00025077 -0.02887507
8.39195980 1.00000000 0.00022679 -0.02820516
8.49246231 1.00000000 0.00020509 -0.02755795
8.59296482 1.00000000 0.00018547 -0.02693245
8.69346734 1.00000000 0.00016773 -0.02632770
8.79396985 1.00000000 0.00015169 -0.02574282
8.89447236 1.00000000 0.00013718 -0.02517696
8.99497487 1.00000000 0.00012406 -0.02462930
9.09547739 1.00000000 0.00011220 -0.02409910
9.19597990 1.00000000 0.00010147 -0.02358562
9.29648241 1.00000000 0.00009176 -0.02308818
9.39698492 1.00000000 0.00008299 -0.02260613
9.49748744 1.00000000 0.00007505 -0.02213884
9.59798995 1.00000000 0.00006787 -0.02168572
9.69849246 1.00000000 0.00006138 -0.02124622
9.79899497 1.00000000 0.00005551 -0.02081981
9.89949749 1.00000000 0.00005020 -0.02040596
10.00000000 1.00000000 0.00004540 -0.02000421


==> figures/ks_plot_small.dat <==
x fisher identity
0.000000000000000000e+00 4.259196381557313060e+00 4.244066907338954309e+00
1.000000000000000000e+02 1.673784772530489073e+00 3.216416921394561701e+00
2.000000000000000000e+02 1.049246824134430156e+00 2.729832755832701352e+00
3.000000000000000000e+02 7.767168026614993392e-01 2.419963855091223248e+00
4.000000000000000000e+02 5.370787900389769609e-01 2.133968411757786843e+00
5.000000000000000000e+02 4.992407550561863139e-01 2.049624888642917142e+00
6.000000000000000000e+02 3.551028395285008576e-01 1.874394916066880912e+00
7.000000000000000000e+02 3.571095179879182346e-01 1.830222519924241231e+00
8.000000000000000000e+02 3.148500308433362371e-01 1.687683359754282630e+00
9.000000000000000000e+02 2.825494222443759584e-01 1.587956831296218008e+00
1.000000000000000000e+03 2.496687829584536833e-01 1.480815979094292745e+00
1.100000000000000000e+03 1.893333539204666294e-01 1.394626313499633286e+00
1.200000000000000000e+03 1.530270052691589389e-01 1.309143730484915391e+00
1.300000000000000000e+03 1.517103811044840100e-01 1.235882358730366448e+00
1.400000000000000000e+03 2.390556877811801928e-01 1.284330529701028345e+00
1.500000000000000000e+03 2.001338920789457743e-01 1.202875841897631748e+00
1.600000000000000000e+03 2.037390476247104287e-01 1.184740654524373049e+00
1.700000000000000000e+03 1.574185091185746066e-01 1.111968871332354780e+00
1.800000000000000000e+03 1.528602989539687707e-01 1.048273009764399744e+00
1.900000000000000000e+03 1.623626054157149279e-01 1.014019024825701942e+00
2.000000000000000000e+03 1.574987715326841287e-01 9.705036189057297813e-01
2.100000000000000000e+03 1.356402367601440839e-01 9.533171072038723048e-01
2.200000000000000000e+03 8.600617827911925806e-02 8.719315390724026171e-01
2.300000000000000000e+03 7.381468904879182058e-02 8.534026739670973472e-01
2.400000000000000000e+03 6.332702159507321016e-02 8.294083242231349296e-01
2.500000000000000000e+03 3.621169792824547456e-02 7.709305131132220268e-01
2.600000000000000000e+03 1.344380870983976142e-02 7.449702869402772265e-01
2.700000000000000000e+03 3.895163172884130720e-03 7.075962125851958939e-01
2.800000000000000000e+03 2.661072868674111205e-02 7.250172441983996352e-01
2.900000000000000000e+03 1.521012874694915341e-02 7.088415475045782843e-01
3.000000000000000000e+03 5.744561778360909171e-02 7.326991465053814823e-01
3.100000000000000000e+03 1.733045657988951244e-02 6.730533010898717139e-01
3.200000000000000000e+03 4.557857112679489231e-02 6.761980718138556057e-01
3.300000000000000000e+03 3.021668581821261579e-02 6.421807202942073634e-01
3.400000000000000000e+03 4.770546253791049796e-02 6.305773607515691159e-01
3.500000000000000000e+03 4.805855953304313810e-02 6.130863182706230985e-01
3.600000000000000000e+03 8.365243521702743490e-02 6.208133242307187771e-01
3.700000000000000000e+03 3.762227200440838165e-02 5.993417873224532455e-01
3.800000000000000000e+03 5.145174355003100802e-02 6.101505152637157758e-01
3.900000000000000000e+03 3.018353433564457608e-02 5.697180311832866773e-01
4.000000000000000000e+03 2.424746525143018153e-02 5.541735028480654357e-01
4.100000000000000000e+03 3.669007899797166461e-02 5.881609238827388841e-01
4.200000000000000000e+03 3.564666608789885532e-02 5.529534118479678684e-01
4.300000000000000000e+03 3.281473319134028954e-02 5.509071556080115117e-01
4.400000000000000000e+03 1.917963467693620120e-03 5.197318097731767894e-01
4.500000000000000000e+03 3.600733687104111947e-03 5.043336153151498635e-01
4.600000000000000000e+03 1.958129028567931820e-02 4.852366304447119916e-01
4.700000000000000000e+03 3.060942218110548202e-02 4.929700122565182085e-01
4.800000000000000000e+03 1.164928579068723324e-02 4.947066937685646870e-01
4.900000000000000000e+03 3.911562973267448950e-02 4.869668626572970505e-01
5.000000000000000000e+03 4.100680007860118409e-02 4.931967891780638102e-01
5.100000000000000000e+03 2.718370436565739276e-02 4.853890611137472999e-01
5.200000000000000000e+03 5.406893339251658825e-02 5.181324917293032017e-01
5.300000000000000000e+03 5.193463089941149913e-02 4.946756067106959365e-01
5.400000000000000000e+03 4.035679813383849512e-02 5.034779691362485377e-01
5.500000000000000000e+03 4.332209525538818773e-02 5.239007990717229335e-01
5.600000000000000000e+03 5.208847129428866018e-02 5.341418986119045309e-01
5.700000000000000000e+03 5.513256465906576226e-02 5.106460038786202471e-01
5.800000000000000000e+03 3.158959873997223278e-02 4.683744967435504725e-01
5.900000000000000000e+03 5.278553464182600408e-02 4.618953631650327130e-01
6.000000000000000000e+03 6.023956797768857674e-02 4.652095412740974156e-01
6.100000000000000000e+03 7.672679021435481472e-02 4.673119015210758787e-01
6.200000000000000000e+03 9.445814636874252934e-02 4.883781683379416205e-01
6.300000000000000000e+03 6.431348219784253917e-02 4.433806602517276763e-01
6.400000000000000000e+03 4.292560582490430321e-02 4.199142913332532534e-01
6.500000000000000000e+03 3.391242528561137087e-02 4.037029965489773997e-01
6.600000000000000000e+03 2.568504842970921118e-02 3.859087833785305732e-01
6.700000000000000000e+03 3.493205522165412219e-02 3.880518058799319880e-01
6.800000000000000000e+03 4.771577357186577301e-02 3.925046293710078849e-01
6.900000000000000000e+03 6.153469730192009240e-02 3.978250127702541716e-01
7.000000000000000000e+03 6.526954194991745062e-02 4.103303710238884183e-01
7.100000000000000000e+03 8.976524781280230403e-02 4.293874241396697378e-01
7.200000000000000000e+03 6.800619129494642201e-02 3.874817047137724124e-01
7.300000000000000000e+03 4.461243330745526259e-02 3.686272176387812016e-01
7.400000000000000000e+03 4.317180781245178595e-02 3.579035002549512678e-01
7.500000000000000000e+03 3.062820064664497841e-02 3.480888048084276876e-01
7.600000000000000000e+03 2.611859010968050135e-02 3.338701862466111336e-01
7.700000000000000000e+03 2.454142142959238326e-02 3.309208925979142402e-01
7.800000000000000000e+03 1.132113612561412228e-02 3.131998378250601678e-01
7.900000000000000000e+03 1.084055127861365507e-02 2.951306153947413913e-01
8.000000000000000000e+03 2.360175021825352062e-02 2.988275810993817339e-01
8.100000000000000000e+03 1.320288988729034080e-02 2.879566771935808123e-01
8.200000000000000000e+03 1.099119953731246546e-02 2.875873777016908495e-01
8.300000000000000000e+03 2.099695020836736883e-02 3.084423388868695604e-01
8.400000000000000000e+03 2.578012492495645666e-02 3.061850246825209010e-01
8.500000000000000000e+03 2.537201321464400625e-02 2.887551522757188516e-01
8.600000000000000000e+03 1.373064852703496062e-02 2.820980351075866865e-01
8.700000000000000000e+03 9.370926221151314184e-03 2.895213201221055743e-01
8.800000000000000000e+03 3.914533330823026513e-03 2.890013790057166521e-01
8.900000000000000000e+03 6.901449950679972717e-03 2.995833531613983913e-01
9.000000000000000000e+03 -3.595040750377598033e-03 2.934181630519195894e-01
9.100000000000000000e+03 5.803164123252092322e-04 2.911946424755736951e-01
9.200000000000000000e+03 -1.719757030547916857e-02 2.592269946946299530e-01
9.300000000000000000e+03 -1.201650292366072091e-02 2.703896147524320615e-01
9.400000000000000000e+03 -4.218981611330416097e-03 2.734289802407564585e-01
9.500000000000000000e+03 -6.530766569444047820e-03 2.376582000749262180e-01
9.600000000000000000e+03 -5.282921977532442030e-04 2.596578722277720908e-01
9.700000000000000000e+03 -1.078113664368078465e-03 2.634746209982313792e-01
9.800000000000000000e+03 -1.184519135668125151e-03 2.372160771716238514e-01
9.900000000000000000e+03 -1.068571358684015926e-02 2.434077704030015721e-01
1.000000000000000000e+04 9.582350065804731351e-03 2.449716992480070188e-01
1.010000000000000000e+04 -1.553835698969113256e-02 2.400408123530830551e-01
1.020000000000000000e+04 -1.604030027330873714e-02 2.399982468078018794e-01
1.030000000000000000e+04 -9.338484607090162190e-03 2.463104164229567017e-01
1.040000000000000000e+04 -3.903841149088491894e-03 2.668147148615188091e-01
1.050000000000000000e+04 2.508472088384700038e-02 2.913047520456621964e-01
1.060000000000000000e+04 3.520505686517997473e-02 3.049426605634605880e-01
1.070000000000000000e+04 2.162126974998134638e-02 2.888399832948561063e-01
1.080000000000000000e+04 2.746268240560624865e-02 2.971768471007051882e-01
1.090000000000000000e+04 3.092819481911207244e-02 3.054866776382913485e-01
1.100000000000000000e+04 2.109068850379843332e-02 2.980157813784685139e-01
1.110000000000000000e+04 -5.752847400301747431e-04 2.740244329269667656e-01
1.120000000000000000e+04 1.603963746266409696e-02 2.727787009069962409e-01
1.130000000000000000e+04 3.127109994613479910e-02 2.889417623487016695e-01
1.140000000000000000e+04 5.010864028682898708e-02 3.116849063224522154e-01
1.150000000000000000e+04 3.762195486115823412e-02 2.965119361635790152e-01
1.160000000000000000e+04 7.808448261811276603e-02 3.148532233331700070e-01
1.170000000000000000e+04 1.046676262258134649e-01 3.445821240925699969e-01
1.180000000000000000e+04 6.317493546444964692e-02 3.140972151088970987e-01
1.190000000000000000e+04 4.495977146910698496e-02 2.834777189751386262e-01
1.200000000000000000e+04 4.051584544618653388e-02 2.843400477281479155e-01
1.210000000000000000e+04 4.076290798929525089e-02 2.748374148817295248e-01
1.220000000000000000e+04 4.126027518888219364e-02 2.776803001179158903e-01
1.230000000000000000e+04 4.468231575891299517e-02 2.794251375480404365e-01
1.240000000000000000e+04 2.248505426693632112e-02 2.552853014107803187e-01
1.250000000000000000e+04 1.223355921273663882e-02 2.509455935886621969e-01
1.260000000000000000e+04 1.005315260052530753e-02 2.731150920803833149e-01
1.270000000000000000e+04 1.311033825229397480e-02 2.662767341132464827e-01
1.280000000000000000e+04 1.000060906780091997e-02 2.692397329770869208e-01
1.290000000000000000e+04 1.287887710300342561e-02 2.714556639686837025e-01
1.300000000000000000e+04 -2.694512603141309935e-03 2.605393200898333261e-01
1.310000000000000000e+04 8.577983845639989419e-03 2.604276560324198520e-01
1.320000000000000000e+04 1.771534528556793081e-02 2.643271037723788908e-01
1.330000000000000000e+04 1.282579737925437433e-02 2.748235405848298285e-01
1.340000000000000000e+04 -3.355107827053429182e-03 2.551220640527991357e-01
1.350000000000000000e+04 2.218655062841898013e-05 2.537111873818007624e-01
1.360000000000000000e+04 7.097742801028384015e-03 2.692001195571264160e-01
1.370000000000000000e+04 -7.824399256293792723e-03 2.571129262343875288e-01
1.380000000000000000e+04 -1.283270446785009060e-02 2.628430402560076318e-01
1.390000000000000000e+04 -1.301104029331306283e-02 2.628705222734181723e-01
1.400000000000000000e+04 -1.387735659770507682e-02 2.598953647107024034e-01
1.410000000000000000e+04 -7.633191228259450511e-03 2.591302967668018264e-01
1.420000000000000000e+04 2.666476031689185219e-03 2.747510184931130639e-01
1.430000000000000000e+04 -3.722744679459457934e-03 2.497632462584967461e-01
1.440000000000000000e+04 -6.462367795440759378e-03 2.409261337218712995e-01
1.450000000000000000e+04 -2.391130571297801072e-02 2.294860952481158345e-01
1.460000000000000000e+04 -1.292295233332025652e-02 2.341281099116156728e-01
1.470000000000000000e+04 -1.737917126220377834e-02 2.463328291683853366e-01
1.480000000000000000e+04 -1.909140813807809825e-02 2.333041405638968668e-01
1.490000000000000000e+04 -1.930629296016975888e-02 2.424136983498769993e-01
1.500000000000000000e+04 -2.320805907173021862e-02 2.554444368594305237e-01
1.510000000000000000e+04 -1.372379993642102412e-02 2.588902199580287999e-01
1.520000000000000000e+04 -1.721095861169697275e-02 2.601121268474630988e-01
1.530000000000000000e+04 -1.997062082457566612e-02 2.544294205534955999e-01
1.540000000000000000e+04 -2.214376473860401803e-02 2.594478486748597046e-01
1.550000000000000000e+04 -6.968489468169578212e-03 2.663786790751843658e-01
1.560000000000000000e+04 -1.684077070212656665e-02 2.672538599712813712e-01
1.570000000000000000e+04 -5.802801395477352048e-03 2.796462067368755688e-01
1.580000000000000000e+04 3.260954335425485500e-03 2.998152207398226965e-01
1.590000000000000000e+04 -1.613079271363423647e-02 2.735033952735740903e-01
1.600000000000000000e+04 -4.023837167524983195e-03 3.006183297326247006e-01
1.610000000000000000e+04 -9.576531199984153475e-03 2.807917059650618108e-01
1.620000000000000000e+04 -1.388191087691780130e-02 2.781563987934269067e-01
1.630000000000000000e+04 -1.174138210147654231e-02 2.876469437574257215e-01
1.640000000000000000e+04 -1.197922268266280246e-02 3.023381493398235031e-01
1.650000000000000000e+04 -1.316651329416939319e-02 3.064508295596667375e-01
1.660000000000000000e+04 -9.845485502461285426e-03 2.882927937758578696e-01
1.670000000000000000e+04 -8.916197366410949163e-03 2.957499417237040573e-01
1.680000000000000000e+04 -1.500518624604607783e-02 2.954559334277854776e-01
1.690000000000000000e+04 -1.035144685859913129e-02 3.014805233075302238e-01
1.700000000000000000e+04 -9.110209976525018155e-03 2.941927816824203012e-01
1.710000000000000000e+04 -8.564049915383642811e-03 2.991798727817881476e-01
1.720000000000000000e+04 -1.487712772406980452e-02 2.876479039551324557e-01
1.730000000000000000e+04 -1.269088316490841854e-02 3.009753638103154771e-01
1.740000000000000000e+04 -1.249082935017137297e-02 2.881227550775696256e-01
1.750000000000000000e+04 -1.296661769854955994e-02 2.921952948549991214e-01
1.760000000000000000e+04 -3.419619187966422853e-03 2.921284382666338719e-01
1.770000000000000000e+04 5.761554390141416029e-03 3.117163147914426280e-01
1.780000000000000000e+04 -7.588087844498765493e-03 2.855488352877633140e-01
1.790000000000000000e+04 -1.909476291864095968e-02 2.723770494690165855e-01
1.800000000000000000e+04 -9.773236071857779525e-03 2.847737519374247683e-01
1.810000000000000000e+04 -6.193054519449137270e-03 2.975345472478735376e-01
1.820000000000000000e+04 6.732015924026487318e-03 2.883752748475091332e-01
1.830000000000000000e+04 -4.186765488118513660e-04 2.612764350438022687e-01
1.840000000000000000e+04 -1.212560746705636412e-02 2.660090868054306723e-01
1.850000000000000000e+04 -1.859311946105709004e-02 2.574223286819598000e-01
1.860000000000000000e+04 -5.469444924582626127e-03 2.716269690780860890e-01
1.870000000000000000e+04 -1.744768783147161327e-03 2.799292911722047750e-01
1.880000000000000000e+04 -1.365196405320442301e-03 2.862398656330832347e-01
1.890000000000000000e+04 1.804868520693977962e-02 2.960462427526952545e-01
1.900000000000000000e+04 -2.321117767336294423e-04 2.775295445085369517e-01
1.910000000000000000e+04 -6.469747404769101568e-03 2.591098185276347610e-01
1.920000000000000000e+04 -1.823236414290924914e-03 2.612347328308028960e-01
1.930000000000000000e+04 4.484881951322570656e-03 2.713607559253409240e-01
1.940000000000000000e+04 -4.269091855161727053e-03 2.578101526026034818e-01
1.950000000000000000e+04 -9.909557165004157300e-03 2.646088255843438430e-01
1.960000000000000000e+04 -1.179160511572351945e-02 2.370149292436865007e-01
1.970000000000000000e+04 -1.967090662578806909e-02 2.146055547549066966e-01
1.980000000000000000e+04 -2.260990556547079131e-02 2.090646279991076606e-01
1.990000000000000000e+04 -1.952584656716398540e-02 2.135898869708953707e-01
2.000000000000000000e+04 -1.857541405206625598e-02 2.122825574307336260e-01
2.010000000000000000e+04 -1.095832782599043265e-02 2.273927385259013334e-01
2.020000000000000000e+04 -1.063287159520827320e-03 2.297228767650286163e-01
2.030000000000000000e+04 -1.132557376615572937e-02 2.128306486042812751e-01
2.040000000000000000e+04 -3.300920833991595775e-04 2.303148659884781124e-01
2.050000000000000000e+04 -2.416721686018517314e-03 2.284862088563305860e-01
2.060000000000000000e+04 -1.089402668299505918e-02 2.189642841337332835e-01
2.070000000000000000e+04 -1.393071268376847201e-02 2.172875838574275242e-01
2.080000000000000000e+04 -1.481231829926512276e-02 2.259452813955896422e-01
2.090000000000000000e+04 -1.649413325049209345e-02 1.934950087441072164e-01
2.100000000000000000e+04 -1.966445863843770125e-02 1.879015357554794374e-01
2.110000000000000000e+04 -1.867601974128892117e-02 2.080556245866851950e-01
2.120000000000000000e+04 -1.796275551413297270e-02 2.087452230470353831e-01
2.130000000000000000e+04 -1.427844668445406306e-02 2.341189049022368851e-01
2.140000000000000000e+04 1.113029013944086439e-02 2.616174334688250447e-01
2.150000000000000000e+04 -3.888996358463047472e-03 2.404048766582180252e-01
2.160000000000000000e+04 1.417840526830108604e-02 2.401158214336238939e-01
2.170000000000000000e+04 1.819138228122422693e-02 2.375191541232627157e-01
2.180000000000000000e+04 1.585628311011922156e-02 2.226681579572114267e-01
2.190000000000000000e+04 9.275956398467028602e-03 2.321551023262090896e-01
2.200000000000000000e+04 -6.917759533901950315e-03 2.291982582502993804e-01
2.210000000000000000e+04 -1.243502121241786551e-02 2.064996366074407785e-01
2.220000000000000000e+04 -7.302237274532132755e-03 2.207701264778896000e-01
2.230000000000000000e+04 -3.362600321747512624e-03 2.338679478728029892e-01
2.240000000000000000e+04 4.692910693232713211e-03 2.599564213478213204e-01
2.250000000000000000e+04 2.825891511076514956e-02 2.708917124818558952e-01
2.260000000000000000e+04 1.012545787295131110e-02 2.746584075214293930e-01
2.270000000000000000e+04 8.353767148470886417e-03 2.620753104544487622e-01
2.280000000000000000e+04 -5.295785476589965311e-03 2.427678737590431846e-01
2.290000000000000000e+04 -1.306392821834986145e-02 2.266731311853684983e-01
2.300000000000000000e+04 -1.936391121421089309e-02 2.097483298801370022e-01
2.310000000000000000e+04 -1.601684678380473764e-02 1.993440104603000085e-01
2.320000000000000000e+04 -6.382841554950104308e-03 1.926357243525502194e-01
2.330000000000000000e+04 -8.682783724822116730e-03 2.072423731280699510e-01
2.340000000000000000e+04 -1.375318917806796562e-02 2.093115771413069648e-01
2.350000000000000000e+04 -8.786423337472369297e-03 2.018267012516575809e-01
2.360000000000000000e+04 -1.154804207306004901e-02 2.137745376007771925e-01
2.370000000000000000e+04 -2.000489046985271316e-02 2.141233537387066954e-01
2.380000000000000000e+04 -2.013366768266152199e-02 2.050209413873278763e-01
2.390000000000000000e+04 -1.297784456797851545e-02 2.116316150626374459e-01
2.400000000000000000e+04 -1.470796360464029541e-02 2.012263197405426696e-01
2.410000000000000000e+04 -1.741063878064813900e-02 2.110681199263332308e-01
2.420000000000000000e+04 -2.056136227006114328e-02 2.061803040758836136e-01
2.430000000000000000e+04 -9.924395519486086878e-03 2.347213945799248580e-01
2.440000000000000000e+04 -7.665681857649622039e-03 2.603442752874186583e-01
2.450000000000000000e+04 -1.165480601054139607e-02 2.644487697070553867e-01
2.460000000000000000e+04 -8.447882076956935923e-03 2.807613092393788645e-01
2.470000000000000000e+04 -2.375630886076436979e-02 2.436390612849950177e-01
2.480000000000000000e+04 -1.693425589734229297e-02 2.467124595748899640e-01
2.490000000000000000e+04 5.546689844342322885e-04 2.643022898008740018e-01
2.500000000000000000e+04 -8.100292542122290024e-03 2.455371663679113969e-01
2.510000000000000000e+04 5.668888287230074326e-03 2.625593691548995801e-01
2.520000000000000000e+04 1.045391130921520702e-03 2.577894889110904919e-01
2.530000000000000000e+04 1.141905261520621308e-02 2.721592666968096763e-01
2.540000000000000000e+04 1.565636904145253222e-02 2.767582177998517134e-01
2.550000000000000000e+04 -3.948932884150199501e-04 2.596891367769595949e-01
2.560000000000000000e+04 -2.565835464813922846e-03 2.525358430382341202e-01
2.570000000000000000e+04 -2.559387220875569777e-03 2.491417387953460127e-01
2.580000000000000000e+04 1.255626723500358026e-02 2.417700805789999574e-01
2.590000000000000000e+04 -3.270509659298142559e-03 2.262044145817773411e-01
2.600000000000000000e+04 -1.720005190219438262e-02 2.084562243050678554e-01
2.610000000000000000e+04 -1.254684933077045671e-02 2.219560471312351513e-01
2.620000000000000000e+04 1.898587961377465327e-02 2.444800608450878876e-01
2.630000000000000000e+04 9.896459359525704158e-03 2.533576832247425026e-01
2.640000000000000000e+04 2.026568570455191537e-02 2.694041841375900415e-01
2.650000000000000000e+04 1.685477499134213283e-02 2.681926295122890047e-01
2.660000000000000000e+04 4.396519399303956688e-02 3.101861400109332534e-01
2.670000000000000000e+04 4.515199215102295993e-02 3.094285902068628635e-01
2.680000000000000000e+04 3.332202595221116226e-02 3.045749849560679956e-01
2.690000000000000000e+04 3.795743073629261749e-02 3.046919460141604974e-01
2.700000000000000000e+04 5.573065124488404964e-02 3.372770048628164763e-01
2.710000000000000000e+04 3.529161259293160657e-02 3.137130540849914495e-01
2.720000000000000000e+04 5.498501015761157740e-02 3.146137301055790259e-01
2.730000000000000000e+04 5.281998056457110763e-02 3.115719365973548816e-01
2.740000000000000000e+04 5.856776816751805420e-02 3.084139022681227083e-01
2.750000000000000000e+04 5.195664630825636704e-02 3.024196440023482757e-01
2.760000000000000000e+04 2.553107212296046660e-02 2.818795507133563527e-01
2.770000000000000000e+04 3.456784907954232877e-02 2.918706397410911757e-01
2.780000000000000000e+04 2.815511361206182381e-02 2.936852810397624358e-01
2.790000000000000000e+04 3.157994577840128603e-02 3.043427168831723817e-01
2.800000000000000000e+04 2.271728315823316746e-02 3.283664669712114681e-01
2.810000000000000000e+04 3.351542572389439728e-02 3.334286460467897339e-01
2.820000000000000000e+04 4.987967729775161230e-02 3.415850871127265598e-01
2.830000000000000000e+04 3.728267277775296901e-02 3.429422691099537346e-01
2.840000000000000000e+04 5.970078626125272653e-02 3.521122598513582447e-01
2.850000000000000000e+04 5.604586022439694837e-02 3.577963248898800575e-01
2.860000000000000000e+04 3.026921191483859103e-02 3.529432080686115691e-01
2.870000000000000000e+04 3.892437116671557812e-02 3.589058847260814256e-01
2.880000000000000000e+04 1.360377010329759905e-03 3.370948349707022507e-01
2.890000000000000000e+04 1.029682230716381756e-02 3.267745177478195151e-01
2.900000000000000000e+04 -6.087889670976574623e-03 2.934344362395776007e-01
2.910000000000000000e+04 -6.549736120569955508e-03 2.809286563184965058e-01
2.920000000000000000e+04 7.710371468107950557e-03 2.916272130353436687e-01
2.930000000000000000e+04 3.075522648749791713e-02 3.041411219021596390e-01
2.940000000000000000e+04 1.591861364268803460e-03 2.912079850468173858e-01
2.950000000000000000e+04 -5.916607159329033416e-03 2.602130473725828286e-01
2.960000000000000000e+04 4.401338510708539993e-03 2.699097726600501179e-01
2.970000000000000000e+04 -1.106562589566520774e-03 2.633820578129923984e-01
2.980000000000000000e+04 -2.338256890001609665e-04 2.638402547190825120e-01
2.990000000000000000e+04 -9.422617739645210849e-03 2.638550267997843424e-01
3.000000000000000000e+04 -4.419232573588161711e-03 2.630758182920082677e-01
3.010000000000000000e+04 -1.133099591063493200e-02 2.533816961822296654e-01
3.020000000000000000e+04 -1.695686720894489311e-02 2.595533863581369061e-01
3.030000000000000000e+04 -1.116645779924455711e-02 2.677383509147888141e-01
3.040000000000000000e+04 8.205116475158563683e-03 2.955491012040208365e-01
3.050000000000000000e+04 -2.763616823179271698e-03 3.071201091840476960e-01
3.060000000000000000e+04 -8.843684217453535307e-03 2.957758815194239110e-01
3.070000000000000000e+04 -3.972776483570241053e-03 2.876537668682236371e-01
3.080000000000000000e+04 -2.909856496219524833e-03 2.909091267109283341e-01
3.090000000000000000e+04 -2.834321339900650050e-03 2.923137762254913175e-01
3.100000000000000000e+04 -8.123357275938552710e-03 2.787712577361329269e-01
3.110000000000000000e+04 6.726828629021316605e-03 2.909709596485314798e-01
3.120000000000000000e+04 1.115012149114323094e-02 2.852288561025002611e-01
3.130000000000000000e+04 1.031825299248112851e-02 2.648224627499300987e-01
3.140000000000000000e+04 -1.860203384922349146e-03 2.621705782634703996e-01
3.150000000000000000e+04 1.194423385604804176e-02 2.640772122380835585e-01
3.160000000000000000e+04 1.315140507767823680e-02 2.755288123761527319e-01
3.170000000000000000e+04 2.678008388838170467e-02 2.909965238968694745e-01
3.180000000000000000e+04 2.583155179935961790e-02 2.953031654619808766e-01
3.190000000000000000e+04 9.620323304875692469e-03 2.794493305640345371e-01
3.200000000000000000e+04 1.599974468265621952e-02 2.841874224405569471e-01
3.210000000000000000e+04 1.984445483084469261e-02 2.855770180114715062e-01
3.220000000000000000e+04 3.693399719689023641e-02 3.211862350084631612e-01
3.230000000000000000e+04 3.445926501027916228e-02 3.105333213221915800e-01
3.240000000000000000e+04 3.231124755173738622e-02 3.111217496359827139e-01
3.250000000000000000e+04 8.256209879124948650e-03 2.809181727773280013e-01
3.260000000000000000e+04 3.733376221900343295e-02 3.012595563166974855e-01
3.270000000000000000e+04 2.489724394395537513e-02 2.857352807700475061e-01
3.280000000000000000e+04 5.047930371552398349e-02 2.958453052842304198e-01
3.290000000000000000e+04 1.836317406476934561e-02 2.721496877080042398e-01
3.300000000000000000e+04 1.423529275229628958e-02 2.857241037720425481e-01
3.310000000000000000e+04 1.220516741988194806e-02 2.898637594692261565e-01
3.320000000000000000e+04 1.565406549073138781e-02 2.888206421192839879e-01
3.330000000000000000e+04 1.963822332959572724e-03 2.787273779269632268e-01
3.340000000000000000e+04 2.708786443352619033e-02 3.038568422548650338e-01
3.350000000000000000e+04 3.218481809600762245e-02 3.142927208838187658e-01
3.360000000000000000e+04 8.106178029579042682e-03 3.019565281466751738e-01
3.370000000000000000e+04 2.185745578864805444e-02 3.065634791925399560e-01
3.380000000000000000e+04 1.173459223455946936e-02 2.847793607311521757e-01
3.390000000000000000e+04 1.120031189553954195e-03 2.642152084500030140e-01
3.400000000000000000e+04 2.243495477484847532e-03 2.574368660705705913e-01
3.410000000000000000e+04 -3.619807848194830403e-03 2.465403901940738662e-01
3.420000000000000000e+04 -5.243191141966594207e-03 2.302747215694836147e-01
3.430000000000000000e+04 2.992643061404419436e-02 2.611333060150079488e-01
3.440000000000000000e+04 4.462581213741165925e-02 2.749158453363825805e-01
3.450000000000000000e+04 2.913825274098227891e-02 2.587218966302685108e-01
3.460000000000000000e+04 4.082704971982106280e-03 2.281936063138341464e-01
3.470000000000000000e+04 7.689297136572134130e-03 2.229515926836529438e-01
3.480000000000000000e+04 1.237848581631352009e-02 2.260886906302209676e-01
3.490000000000000000e+04 2.895471731846881516e-02 2.461048506862583418e-01
3.500000000000000000e+04 1.644102387943681409e-02 2.251480902026788966e-01
3.510000000000000000e+04 1.850282823861826992e-02 2.365054172685041312e-01
3.520000000000000000e+04 7.772921057177317912e-03 2.161823946982963651e-01
3.530000000000000000e+04 1.720292106826242645e-02 2.311448279557343222e-01
3.540000000000000000e+04 1.094420352713794051e-02 2.033802370166543083e-01
3.550000000000000000e+04 2.366017190913919516e-02 2.166949034109882377e-01
3.560000000000000000e+04 1.870519641839062455e-02 1.974896747335228575e-01
3.570000000000000000e+04 1.972177541356088040e-02 1.974835086242079096e-01
3.580000000000000000e+04 5.778973284941295308e-02 2.255697153062432014e-01
3.590000000000000000e+04 4.875385908683332881e-02 2.286989692396292351e-01
3.600000000000000000e+04 5.214985234062321368e-02 2.334427789451279101e-01
3.610000000000000000e+04 3.456361428285481541e-02 2.481344985339089537e-01
3.620000000000000000e+04 3.769878224049297288e-02 2.666914014724911519e-01
3.630000000000000000e+04 2.866105491057797938e-02 2.734491313534301860e-01
3.640000000000000000e+04 2.950219716584461319e-02 2.708397496018674633e-01
3.650000000000000000e+04 4.519400614709092462e-02 2.956074037800539567e-01
3.660000000000000000e+04 2.333953755676854841e-02 2.752135781690641658e-01
3.670000000000000000e+04 1.020653969258828939e-02 2.520746095647667939e-01
3.680000000000000000e+04 7.780051168777440442e-04 2.450672256180704278e-01
3.690000000000000000e+04 4.191460273913278278e-04 2.557798835761486145e-01
3.700000000000000000e+04 -9.901568685462316596e-03 2.662696417200264287e-01
3.710000000000000000e+04 9.761822142009341646e-03 2.660530839681966020e-01
3.720000000000000000e+04 3.057443807735306038e-02 2.837645447715453351e-01
3.730000000000000000e+04 7.009422308728992246e-02 3.219852094791734731e-01
3.740000000000000000e+04 2.961976740828495616e-02 2.860812931573669671e-01
3.750000000000000000e+04 2.559977384530438480e-02 2.769745014940794836e-01
3.760000000000000000e+04 3.283758850475406582e-02 2.893985362636137260e-01
3.770000000000000000e+04 2.273444979455031476e-02 2.775432408025244602e-01
3.780000000000000000e+04 1.453093882042528996e-03 2.622500644140978721e-01
3.790000000000000000e+04 -2.225170161675832717e-03 2.485073652291258095e-01
3.800000000000000000e+04 -5.176535498839114451e-03 2.416031689502552426e-01
3.810000000000000000e+04 -5.692951641900212585e-03 2.413249660853168110e-01
3.820000000000000000e+04 -5.311247686095684449e-03 2.607458344685576468e-01
3.830000000000000000e+04 -1.072105436185836862e-02 2.548635252682869279e-01
3.840000000000000000e+04 -2.124133689208438161e-02 2.451481374325089058e-01
3.850000000000000000e+04 -2.015742004908466917e-02 2.405416041858327858e-01
3.860000000000000000e+04 -1.600868288342377141e-02 2.348130716690500774e-01
3.870000000000000000e+04 -7.844736673470133551e-03 2.373472666266006337e-01
3.880000000000000000e+04 -1.247318701657631861e-02 2.240848039478826048e-01
3.890000000000000000e+04 3.149996861773981995e-03 2.326581952296112588e-01
3.900000000000000000e+04 1.653046898300849707e-02 2.525986567572187647e-01
3.910000000000000000e+04 -2.474510953152543082e-03 2.303245809898077090e-01
3.920000000000000000e+04 -9.883737591088332872e-03 2.157767307689642811e-01
3.930000000000000000e+04 -1.352857962309353922e-02 2.048461417828582876e-01
3.940000000000000000e+04 -1.456146803882009746e-02 1.928877587723401565e-01
3.950000000000000000e+04 -1.201644031781132042e-02 2.147157767833303976e-01
3.960000000000000000e+04 -1.340990355752912436e-02 2.217967709215996064e-01
3.970000000000000000e+04 1.362182482688737263e-03 2.488691393771692018e-01
3.980000000000000000e+04 -7.569056918831167623e-03 2.241391261436874449e-01
3.990000000000000000e+04 -1.895585802368545195e-02 2.049394274515304593e-01
4.000000000000000000e+04 -1.742863500192551318e-02 2.092543301889031870e-01
4.010000000000000000e+04 -1.580439198284242300e-02 2.024148695525835318e-01
4.020000000000000000e+04 1.583764881588333893e-03 2.232534156105676904e-01
4.030000000000000000e+04 -2.326356457330576531e-03 2.180105421026591328e-01
4.040000000000000000e+04 -1.796298070002584277e-02 2.020161805518212450e-01
4.050000000000000000e+04 -1.801758325308367922e-02 1.842912164853535983e-01
4.060000000000000000e+04 -1.845687430576590723e-02 1.781927749842028563e-01
4.070000000000000000e+04 -1.766450851759272106e-02 1.789923239568358693e-01
4.080000000000000000e+04 -1.659414694738709645e-02 1.742027971753424831e-01
4.090000000000000000e+04 -1.870255803105955877e-02 1.875065714617241974e-01
4.100000000000000000e+04 -1.943166372687517296e-02 1.857396480783300441e-01
4.110000000000000000e+04 -5.181427739491707186e-03 2.012767005611922622e-01
4.120000000000000000e+04 -1.211741818312612670e-02 1.921507332236999377e-01
4.130000000000000000e+04 -1.392947646087086544e-02 1.934446610288957369e-01
4.140000000000000000e+04 -2.260721063695113331e-02 1.808835401848565283e-01
4.150000000000000000e+04 -2.016988849837734674e-02 1.665140059001568584e-01
4.160000000000000000e+04 -4.003112092005107168e-03 2.009344358456588153e-01
4.170000000000000000e+04 2.597780406937994207e-03 2.044526329763738937e-01
4.180000000000000000e+04 5.912632219901010726e-03 1.980120054069070823e-01
4.190000000000000000e+04 -1.324869483824172786e-02 1.717477654463786252e-01
4.200000000000000000e+04 -8.763620250876338544e-03 1.729724208794273521e-01
4.210000000000000000e+04 -7.749952890614248205e-03 1.702249942434006236e-01
4.220000000000000000e+04 -2.723337081973445113e-03 1.823944130866700652e-01
4.230000000000000000e+04 -2.058490139956179951e-02 1.865320406912017726e-01
4.240000000000000000e+04 -1.026639441065267146e-02 2.138466858743852117e-01
4.250000000000000000e+04 -7.754639196132102549e-03 2.107883446729623134e-01
4.260000000000000000e+04 -4.517385060597350552e-03 1.994589427491811617e-01
4.270000000000000000e+04 -1.716769565720030434e-03 2.063873105493814752e-01
4.280000000000000000e+04 1.559452426037259178e-02 2.214343374592914193e-01
4.290000000000000000e+04 -3.127688460771449745e-04 1.997773009369844810e-01
4.300000000000000000e+04 6.134833239629735886e-05 2.029676768461342595e-01
4.310000000000000000e+04 6.764445996005554081e-03 2.010896005305496115e-01
4.320000000000000000e+04 3.464395893132843351e-02 2.214505987518827212e-01
4.330000000000000000e+04 3.638001098596467531e-02 2.200860494108954346e-01
4.340000000000000000e+04 4.194699391122889975e-02 2.340868314161689834e-01
4.350000000000000000e+04 3.626891666937370057e-02 2.432968577190738058e-01
4.360000000000000000e+04 5.412877941243519897e-02 2.496263811846581027e-01
4.370000000000000000e+04 5.972030106993184151e-02 2.435710623293788624e-01
4.380000000000000000e+04 7.230331638784512349e-02 2.600256025383612668e-01
4.390000000000000000e+04 9.310255694126357007e-02 2.945290302485227829e-01
4.400000000000000000e+04 5.428619956262024926e-02 2.779872545413020757e-01
4.410000000000000000e+04 6.414549268741648325e-02 2.913484108651734350e-01
4.420000000000000000e+04 7.227176692822434578e-02 3.020029041557720229e-01
4.430000000000000000e+04 6.488054617855731898e-02 2.964633428521801228e-01
4.440000000000000000e+04 4.575478573841679913e-02 2.827506609515137992e-01
4.450000000000000000e+04 4.700069374113656495e-02 2.797030598313869909e-01
4.460000000000000000e+04 2.379089052912971777e-02 2.512817217604061404e-01
4.470000000000000000e+04 2.108559789536500195e-02 2.467163507747390794e-01
4.480000000000000000e+04 1.771268248682798113e-02 2.186909415009236080e-01
4.490000000000000000e+04 5.038350265645122686e-03 2.124833998168095262e-01
4.500000000000000000e+04 1.454121528225345251e-03 2.039167423815823332e-01
4.510000000000000000e+04 -2.836383123438732373e-03 2.047944108901224025e-01
4.520000000000000000e+04 -1.073960231323087787e-02 1.892108165481940218e-01
4.530000000000000000e+04 -6.203875149296796468e-03 1.822654594831556729e-01
4.540000000000000000e+04 -7.617137268536330712e-03 1.729326784254402172e-01
4.550000000000000000e+04 -1.101338479291784182e-02 1.775326926378953951e-01
4.560000000000000000e+04 -1.218140813334651906e-02 1.717247089172339036e-01
4.570000000000000000e+04 -1.808215482940463831e-02 1.392535486573889258e-01
4.580000000000000000e+04 -1.204912741423720679e-02 1.358962397411303813e-01
4.590000000000000000e+04 -1.566462459491820263e-03 1.428296171140359394e-01
4.600000000000000000e+04 -9.662031838655238750e-03 1.263300617754042343e-01
4.610000000000000000e+04 -9.982753731358148114e-03 1.325639948424959802e-01
4.620000000000000000e+04 -9.751898642493837810e-03 1.279738306594344621e-01
4.630000000000000000e+04 -3.887585516460177401e-03 1.303751575723003653e-01
4.640000000000000000e+04 -1.037801098444677585e-02 1.281439978270247360e-01
4.650000000000000000e+04 -7.020438218918316139e-03 1.012333814005904470e-01
4.660000000000000000e+04 -1.696929044330788838e-02 1.261023210516599713e-01
4.670000000000000000e+04 -2.552051561869392998e-02 1.169518536711806750e-01
4.680000000000000000e+04 -1.418983950292105993e-02 1.341814115378685002e-01
4.690000000000000000e+04 -1.613362113492544311e-02 1.339299709276856043e-01
4.700000000000000000e+04 -1.264173245418189623e-02 1.390145528673484010e-01
4.710000000000000000e+04 -1.789601380061246402e-02 1.260305659628296604e-01
4.720000000000000000e+04 -1.727648952680551839e-02 1.284839955403021261e-01
4.730000000000000000e+04 -1.203696487321976281e-02 1.343637287925231460e-01
4.740000000000000000e+04 -7.704827848518362374e-03 1.405418887782311776e-01
4.750000000000000000e+04 -2.010034426354626036e-03 1.369341533361954633e-01
4.760000000000000000e+04 -2.722634953878065762e-03 1.241913675010962725e-01
4.770000000000000000e+04 1.863119735472726704e-02 1.375906545997929442e-01
4.780000000000000000e+04 3.250863430948322703e-03 1.266305064649768941e-01
4.790000000000000000e+04 5.391166487552608716e-03 1.233980535404911455e-01
4.800000000000000000e+04 4.666369763305476271e-05 1.350062591713769022e-01
4.810000000000000000e+04 -9.259907880594244606e-03 1.196745832846367874e-01
4.820000000000000000e+04 -1.803563141711209475e-02 1.262228880592017599e-01
4.830000000000000000e+04 -1.399193210160032570e-02 1.303356855266764036e-01
4.840000000000000000e+04 -1.582901443516978104e-02 1.258641905421072349e-01
4.850000000000000000e+04 -1.604132514687704042e-02 1.370829302498343949e-01
4.860000000000000000e+04 -1.787712240071779798e-02 1.385283363521407352e-01
4.870000000000000000e+04 -2.062042142331482059e-02 1.365014045144660459e-01
4.880000000000000000e+04 -9.024057586442082654e-03 1.321578976597271582e-01
4.890000000000000000e+04 -1.815449770227692966e-02 1.278389807116318833e-01
4.900000000000000000e+04 -2.274019892688100564e-02 1.219270145923050525e-01
4.910000000000000000e+04 -7.354395501134955264e-03 1.172312742768645971e-01
4.920000000000000000e+04 -1.090721140834185338e-02 1.209704025151207424e-01
4.930000000000000000e+04 -1.622065765930632078e-02 1.058576527227258479e-01
4.940000000000000000e+04 -1.973029978968344686e-02 1.139347371912279028e-01
4.950000000000000000e+04 -2.200257519267417514e-02 1.030723176085874687e-01
4.960000000000000000e+04 -2.366524823231954539e-02 9.977626683553662834e-02
4.970000000000000000e+04 -1.957368442745319528e-02 8.373057762401163451e-02
4.980000000000000000e+04 -2.162686617260437330e-02 8.497537728696587245e-02
4.990000000000000000e+04 -1.981093518798541370e-02 1.039302174532490824e-01


==> figures/reparam_energy_data.dat <==
x Cauchy Gauss Logistic
0.000000000000000000e+00 3.297054086817416962e+00 3.297022582556661252e+00 3.297022054625418974e+00
1.000000000000000000e+02 3.024765853721086195e+00 3.027012309902592957e+00 3.026836486891126832e+00
2.000000000000000000e+02 2.789602836612870007e+00 2.797870234852342097e+00 2.797682003030372844e+00
3.000000000000000000e+02 2.600839351127767429e+00 2.625484468258101778e+00 2.623546129443427688e+00
4.000000000000000000e+02 2.470287001754207790e+00 2.535601513142487384e+00 2.528132096519160932e+00
5.000000000000000000e+02 2.476966184515315472e+00 2.620261391373363224e+00 2.604194029923423415e+00
6.000000000000000000e+02 2.773518854883168405e+00 3.151067601765405346e+00 3.107309873613739448e+00
7.000000000000000000e+02 3.035216627284743396e+00 3.636774668382366293e+00 3.581105535711448962e+00
8.000000000000000000e+02 3.099144106776896113e+00 3.554168541344407295e+00 3.539908639532137968e+00
9.000000000000000000e+02 3.084367610813747440e+00 3.361245872195787854e+00 3.388501949928265145e+00
1.000000000000000000e+03 3.261132550106008221e+00 3.493803003867911539e+00 3.710129065049066366e+00
1.100000000000000000e+03 3.507900102899789818e+00 3.929939688425593491e+00 4.129500033392572433e+00
1.200000000000000000e+03 3.872302426424696353e+00 4.321796061334939765e+00 4.512681079535613371e+00
1.300000000000000000e+03 4.045918630480849210e+00 4.328352290623388221e+00 4.551057645991014589e+00
1.400000000000000000e+03 4.011280021578984112e+00 4.184705083521442326e+00 4.452466106304028060e+00
1.500000000000000000e+03 3.994855435257873122e+00 3.871474796401886742e+00 4.248735547271500934e+00
1.600000000000000000e+03 3.953732940856664602e+00 3.566716024713642685e+00 4.037681559943450793e+00
1.700000000000000000e+03 3.935182412520678685e+00 3.442678335891813823e+00 3.865070472632886833e+00
1.800000000000000000e+03 3.803420754063030262e+00 3.257929602152755066e+00 3.641997283525360007e+00
1.900000000000000000e+03 3.767057223537662480e+00 3.149771899650306572e+00 3.522475854350266999e+00
2.000000000000000000e+03 3.736546844568803483e+00 3.182419239645573050e+00 3.625349219920864119e+00
2.100000000000000000e+03 3.779026605648275083e+00 3.344108052355460714e+00 3.705512451740918589e+00
2.200000000000000000e+03 3.797182050459792180e+00 3.520667661120381986e+00 3.758885507188590047e+00
2.300000000000000000e+03 3.816056096004297515e+00 3.653906679113148925e+00 3.807207276993687550e+00
2.400000000000000000e+03 3.759617981606407700e+00 3.601951487551862563e+00 3.765920943583028535e+00
2.500000000000000000e+03 3.573890084677152412e+00 3.554662673528167449e+00 3.707491816437330723e+00
2.600000000000000000e+03 3.516485586961283882e+00 3.542766435917580559e+00 3.670917124043388213e+00
2.700000000000000000e+03 3.475594018696699816e+00 3.592933514993383426e+00 3.654450423199161246e+00
2.800000000000000000e+03 3.424049754464836059e+00 3.533068062750412075e+00 3.587577841079604646e+00
2.900000000000000000e+03 3.338381366694465946e+00 3.377224611833450574e+00 3.425703497320535806e+00
3.000000000000000000e+03 3.191716683499938867e+00 3.294955927024668885e+00 3.348480771614652962e+00
3.100000000000000000e+03 3.175324935118772007e+00 3.331793473872317612e+00 3.363409806856497486e+00
3.200000000000000000e+03 3.248582718439293693e+00 3.347341803977042840e+00 3.395321452636944848e+00
3.300000000000000000e+03 3.117023340450203239e+00 3.307880166470438699e+00 3.308532618541527803e+00
3.400000000000000000e+03 3.118186434952833874e+00 3.461977278205011554e+00 3.476446950707515082e+00
3.500000000000000000e+03 3.106019212002906649e+00 3.362178775527852714e+00 3.436992667343868213e+00
3.600000000000000000e+03 3.037899480429469889e+00 3.271605050753868760e+00 3.425069022986669154e+00
3.700000000000000000e+03 2.970931133545713809e+00 3.139206792407025493e+00 3.278045891772469744e+00
3.800000000000000000e+03 2.936585886130536061e+00 3.052761885636223749e+00 3.271126804021362577e+00
3.900000000000000000e+03 2.889930156396317340e+00 2.162077159491711864e+00 2.684061460983836245e+00
4.000000000000000000e+03 2.655105439644894094e+00 1.175620404510892447e+00 1.811567404119666325e+00
4.100000000000000000e+03 2.322400457474576907e+00 6.380191718411184487e-01 1.185871108815999664e+00
4.200000000000000000e+03 2.096200154312960695e+00 4.232971077204210064e-01 9.421403324806518764e-01
4.300000000000000000e+03 1.984605123078708733e+00 3.254914286889092900e-01 8.150325522332259043e-01
4.400000000000000000e+03 1.960475344065184977e+00 3.215253586149084963e-01 8.309706835973152961e-01
4.500000000000000000e+03 1.913823051876349712e+00 2.332173732486282902e-01 6.885517811774595209e-01
4.600000000000000000e+03 1.942960235268385460e+00 1.764181017581785971e-01 5.820530437059339146e-01
4.700000000000000000e+03 1.900655160974332958e+00 1.036352685726966288e-01 4.832536774604296870e-01
4.800000000000000000e+03 1.940175421759103846e+00 8.323749977917799248e-02 4.782061092646749945e-01
4.900000000000000000e+03 1.916519349042147491e+00 6.156587256884944737e-02 4.466616438494881436e-01
5.000000000000000000e+03 1.877039679563887731e+00 2.874865868844468306e-02 4.069112183384442361e-01
5.100000000000000000e+03 1.820198837243212520e+00 -2.795343815448685619e-03 3.496422382618522007e-01
5.200000000000000000e+03 1.707034501322980624e+00 -7.302211889089286860e-03 2.602327078844314800e-01
5.300000000000000000e+03 1.758844055562954756e+00 -9.246291481399231474e-03 2.840966980268388453e-01
5.400000000000000000e+03 1.716166451330964238e+00 1.973336083070131083e-03 2.159007266591376484e-01
5.500000000000000000e+03 1.635177988376494307e+00 -7.472773943806518444e-03 1.874054017950922690e-01
5.600000000000000000e+03 1.577215296176534887e+00 -6.056740358574078109e-03 1.561534391191314319e-01
5.700000000000000000e+03 1.544490470516381331e+00 4.265036014022426276e-03 1.169632848884947923e-01
5.800000000000000000e+03 1.536237356886978933e+00 8.740516603245625368e-04 1.397583304045172947e-01
5.900000000000000000e+03 1.512428003729402226e+00 1.507927669190417715e-02 8.860791560874201056e-02
6.000000000000000000e+03 1.459829794661668734e+00 1.087619236352608577e-02 6.549439790981757825e-02
6.100000000000000000e+03 1.486814733204147476e+00 2.155462621928726230e-02 7.437360921310684492e-02
6.200000000000000000e+03 1.435116945528675414e+00 1.078008586795901474e-01 2.725838155177414540e-02
6.300000000000000000e+03 1.504771386406109412e+00 8.135086753017015115e-02 2.505529807339464468e-02
6.400000000000000000e+03 1.546209912202748171e+00 4.253426179550780228e-02 3.531654458932934060e-02
6.500000000000000000e+03 1.452904652381071360e+00 3.950917630353284471e-02 1.659315054354023461e-02
6.600000000000000000e+03 1.450852692742225614e+00 2.851286840529693167e-02 1.004691244560663478e-02
6.700000000000000000e+03 1.439468902763835212e+00 4.674678908707047970e-02 -6.611352529653722818e-03
6.800000000000000000e+03 1.392760780755927241e+00 4.858841830010820345e-02 -1.103372769390729459e-02
6.900000000000000000e+03 1.281186888604425311e+00 3.169908139409286646e-02 -1.205947458965518811e-02
7.000000000000000000e+03 1.218044745314724064e+00 7.394785874957483796e-02 -3.862606534230225794e-03
7.100000000000000000e+03 1.191139178801941423e+00 8.896492208614205366e-02 1.240450831051701994e-03
7.200000000000000000e+03 1.276599867336495775e+00 6.237676609801651173e-02 -9.308178599732480976e-03
7.300000000000000000e+03 1.307938771620453577e+00 4.652145926252838903e-02 -1.199487629370527171e-02
7.400000000000000000e+03 1.322216242188508195e+00 4.670605373741790883e-02 -1.028591135174445823e-02
7.500000000000000000e+03 1.258867913077607925e+00 4.081010714838673864e-02 -1.364969708026758828e-02
7.600000000000000000e+03 1.274487126789041191e+00 2.280874935408238810e-02 -5.177973068177294316e-03
7.700000000000000000e+03 1.180379900374477264e+00 3.101139708172244783e-02 -1.191738049415481775e-02
7.800000000000000000e+03 1.284006924819256712e+00 4.155578790226533564e-03 -9.131355063926695822e-04
7.900000000000000000e+03 1.262499412417055877e+00 1.023417485762378662e-02 4.903966339118377531e-03
8.000000000000000000e+03 1.220854201849758125e+00 7.642420556535039870e-03 -3.022312397312820753e-03
8.100000000000000000e+03 1.233901532359301889e+00 2.246814752329847481e-02 -8.104287936375659251e-03
8.200000000000000000e+03 1.166960142999223793e+00 2.824702122271317839e-02 -1.038742179438829558e-02
8.300000000000000000e+03 1.049710289395044294e+00 3.784208082477704543e-02 -1.312737507424885722e-02
8.400000000000000000e+03 1.037964946834780022e+00 4.277847042537514383e-02 -7.017058754842747832e-03
8.500000000000000000e+03 9.658231923279065878e-01 3.291462771488314759e-02 -1.230388502253333509e-02
8.600000000000000000e+03 9.878145111036970016e-01 2.186828409667082931e-02 -1.458015903390801581e-02
8.700000000000000000e+03 9.080948778321729087e-01 6.250209270129381163e-03 -8.925729998242292948e-03
8.800000000000000000e+03 9.415603012854295573e-01 3.737813447827737119e-03 -4.473639074784767529e-03
8.900000000000000000e+03 8.757993550907827718e-01 2.162256951498685992e-02 -7.183792981433985772e-03
9.000000000000000000e+03 8.476060394281478283e-01 4.534322181272629898e-02 5.347701742025656908e-03
9.100000000000000000e+03 8.366589777112335424e-01 3.800274966270320021e-02 -1.145150925007795001e-02
9.200000000000000000e+03 9.545541908768538919e-01 -4.515340195328196825e-03 -7.338486617251590086e-03
9.300000000000000000e+03 8.811834642964152531e-01 -1.409140348586729004e-04 -1.603011202728833740e-02
9.400000000000000000e+03 8.415239712557718299e-01 1.681585440716138607e-02 -3.486383925278048641e-03
9.500000000000000000e+03 8.819029879587884091e-01 -1.382715873490222716e-03 -6.634626227902445418e-03
9.600000000000000000e+03 7.412330982474378827e-01 4.872236874522558464e-02 2.721752369110729854e-03
9.700000000000000000e+03 7.177818517624062755e-01 5.028169673186753258e-02 1.864961356003724813e-02
9.800000000000000000e+03 8.402718822297975398e-01 9.731859800887837642e-03 -3.470242935386752547e-03
9.900000000000000000e+03 7.677245390745145448e-01 6.817856727563484896e-03 -7.983876667240187575e-03


==> figures/ring_bandwidth_sensitivity.dat <==
iteration h hh hhh
0.000000 4.197855 4.178227 4.152697
10.000000 2.625394 2.687922 2.572787
20.000000 2.049754 2.074805 2.032781
30.000000 1.765983 1.797632 1.671460
40.000000 1.577818 1.623193 1.429977
50.000000 1.416527 1.411029 1.305785
60.000000 1.242303 1.216470 1.168839
70.000000 1.218986 1.111159 1.094613
80.000000 1.112105 1.047913 1.005686
90.000000 1.036855 0.969120 0.927674
100.000000 1.000169 0.967327 0.861779
110.000000 0.967868 0.952148 0.811582
120.000000 0.904434 0.902789 0.787497
130.000000 0.829707 0.866479 0.753423
140.000000 0.779083 0.804991 0.716710
150.000000 0.763278 0.800249 0.709752
160.000000 0.759480 0.762506 0.690946
170.000000 0.759042 0.773643 0.678584
180.000000 0.715124 0.762257 0.648049
190.000000 0.684460 0.753308 0.636056
200.000000 0.652595 0.746290 0.637967
210.000000 0.611664 0.757550 0.618222
220.000000 0.609228 0.753290 0.599978
230.000000 0.574168 0.727410 0.587724
240.000000 0.558521 0.725214 0.579387
250.000000 0.528308 0.716212 0.581394
260.000000 0.553126 0.706150 0.586802
270.000000 0.546496 0.728567 0.605747
280.000000 0.514297 0.776897 0.592766
290.000000 0.490212 0.813406 0.583384
300.000000 0.454711 0.786850 0.565660
310.000000 0.468269 0.762512 0.571449
320.000000 0.469148 0.770255 0.586946
330.000000 0.459350 0.768538 0.563536
340.000000 0.415241 0.719220 0.566483
350.000000 0.435890 0.692035 0.567150
360.000000 0.409300 0.651841 0.535705
370.000000 0.368748 0.658454 0.541605
380.000000 0.354163 0.666993 0.544231
390.000000 0.339561 0.610374 0.517455
400.000000 0.340153 0.579888 0.508496
410.000000 0.317144 0.498463 0.433845
420.000000 0.283101 0.392528 0.430772
430.000000 0.230851 0.318718 0.377547
440.000000 0.201947 0.304813 0.315030
450.000000 0.165217 0.310778 0.289961
460.000000 0.167371 0.300680 0.239077
470.000000 0.139129 0.355698 0.197767
480.000000 0.130397 0.302814 0.141760
490.000000 0.102226 0.281288 0.071843
500.000000 0.111259 0.227147 0.044005
510.000000 0.089325 0.175725 0.029089
520.000000 0.069851 0.091293 0.032078
530.000000 0.076700 0.029865 0.020046
540.000000 0.049738 0.031460 0.052869
550.000000 0.040986 0.004172 0.019388
560.000000 0.037215 0.027727 0.022438
570.000000 0.023143 0.006593 0.025246
580.000000 0.017862 0.012667 0.012171
590.000000 0.003496 -0.004413 0.002141
600.000000 -0.002556 0.004177 0.015541
610.000000 -0.006466 -0.000481 -0.006495
620.000000 -0.016110 0.006109 0.014762
630.000000 -0.010280 0.007822 0.012296
640.000000 -0.003820 0.003902 0.008340
650.000000 -0.013290 -0.006289 -0.005035
660.000000 -0.009174 -0.010939 0.011167
670.000000 -0.017987 -0.002128 0.003655
680.000000 -0.020035 -0.007121 0.016235
690.000000 -0.018272 0.003123 0.011189
700.000000 -0.014914 0.002269 0.001906
710.000000 -0.017292 -0.003914 -0.001446
720.000000 -0.027748 -0.002694 0.030446
730.000000 -0.030705 0.004028 0.045733
740.000000 -0.033143 -0.004763 0.086621
750.000000 -0.026155 -0.004617 0.060180
760.000000 -0.036829 -0.006317 0.030920
770.000000 -0.029602 0.007491 -0.004774
780.000000 -0.023686 0.010342 0.004334
790.000000 -0.032414 0.008375 0.012956
800.000000 -0.033681 0.007861 0.037815
810.000000 -0.030731 -0.006593 0.050224
820.000000 -0.021547 -0.000986 0.019545
830.000000 -0.012541 0.007740 0.044782
840.000000 -0.016513 0.011796 0.019650
850.000000 -0.013162 0.020340 0.006434
860.000000 -0.019315 0.028914 0.010433
870.000000 -0.016573 0.039743 0.009050
880.000000 -0.027389 0.060331 0.028597
890.000000 -0.027126 0.037051 0.014112
900.000000 -0.024848 0.066095 0.004997
910.000000 -0.026881 0.020660 -0.003209
920.000000 -0.007301 0.057482 0.006384
930.000000 -0.020575 0.020646 0.002790
940.000000 -0.004398 0.014865 -0.004427
950.000000 -0.007263 0.060761 0.010431
960.000000 -0.013373 0.004087 0.030747
970.000000 -0.033779 0.057898 0.031994
980.000000 -0.031396 0.031715 0.014316
990.000000 -0.019589 0.050640 0.006594


==> figures/ring_convergence.dat <==
Iteration Stat1 Stat2 Stat3
0.000000 4.254056 4.254056 3.921370
10.000000 4.100592 2.608725 2.472400
20.000000 3.933569 1.985800 1.839151
30.000000 3.758270 1.669627 1.620016
40.000000 3.578743 1.445853 1.346271
50.000000 3.420608 1.228196 1.236586
60.000000 3.339084 1.093679 1.101593
70.000000 3.310993 1.010648 1.029763
80.000000 3.303495 0.907669 0.940670
90.000000 3.308792 0.846187 0.838157
100.000000 3.300093 0.776007 0.742853
110.000000 3.293061 0.767360 0.692585
120.000000 3.266307 0.714279 0.659628
130.000000 3.235771 0.667317 0.614566
140.000000 3.253888 0.644024 0.569144
150.000000 3.259714 0.621075 0.563899
160.000000 3.279838 0.584604 0.527544
170.000000 3.262228 0.580301 0.483178
180.000000 3.245119 0.552483 0.467235
190.000000 3.225432 0.546191 0.459529
200.000000 3.238083 0.562157 0.450306
210.000000 3.213542 0.569346 0.443755
220.000000 3.219380 0.561451 0.435488
230.000000 3.237898 0.564854 0.451174
240.000000 3.240564 0.542966 0.441230
250.000000 3.175429 0.534313 0.416324
260.000000 3.197830 0.531719 0.397638
270.000000 3.219875 0.533164 0.397563
280.000000 3.224622 0.512413 0.378324
290.000000 3.214328 0.495494 0.379632
300.000000 3.202512 0.488408 0.358850
310.000000 3.195948 0.483002 0.342250
320.000000 3.198765 0.482194 0.330838
330.000000 3.195011 0.496128 0.304544
340.000000 3.174304 0.497132 0.305421
350.000000 3.208161 0.498680 0.289196
360.000000 3.177615 0.514339 0.282856
370.000000 3.172891 0.515833 0.234530
380.000000 3.191338 0.505335 0.226511
390.000000 3.171251 0.517924 0.240923
400.000000 3.167244 0.523092 0.231500
410.000000 3.160295 0.527827 0.200348
420.000000 3.118098 0.550163 0.193787
430.000000 3.144149 0.542345 0.179623
440.000000 3.178563 0.542705 0.174708
450.000000 3.132761 0.534788 0.163635
460.000000 3.107842 0.533758 0.146269
470.000000 3.072307 0.548365 0.133357
480.000000 3.105721 0.543535 0.140573
490.000000 3.099978 0.544531 0.097743
500.000000 3.092679 0.536541 0.091618
510.000000 3.062172 0.527300 0.072444
520.000000 3.068232 0.541051 0.044881
530.000000 3.081349 0.547103 0.026912
540.000000 3.064649 0.544520 0.035123
550.000000 3.038647 0.531242 0.023773
560.000000 3.042373 0.554451 0.025883
570.000000 3.055372 0.562381 -0.005366
580.000000 3.063673 0.563881 -0.002743
590.000000 3.040586 0.573211 -0.019088
600.000000 3.036587 0.557853 -0.011357
610.000000 3.064836 0.546228 -0.013825
620.000000 3.072197 0.571004 -0.018189
630.000000 3.046331 0.563462 -0.004650
640.000000 3.025225 0.551661 -0.007953
650.000000 3.041431 0.542685 -0.020248
660.000000 3.014972 0.554398 0.003743
670.000000 3.056473 0.559287 -0.006842
680.000000 3.030306 0.557077 0.011286
690.000000 3.037766 0.543145 0.051526
700.000000 3.059451 0.558433 0.036588
710.000000 3.031666 0.552071 0.001063
720.000000 3.011005 0.560578 -0.014484
730.000000 2.998398 0.555691 -0.015910
740.000000 3.028774 0.542203 -0.019981
750.000000 3.024399 0.550179 -0.014970
760.000000 3.014001 0.545645 -0.013309
770.000000 3.006209 0.536958 -0.004502
780.000000 3.025915 0.548247 -0.013013
790.000000 3.037585 0.539044 -0.005708
800.000000 3.015045 0.560476 -0.026056
810.000000 3.015329 0.548371 -0.008013
820.000000 3.024133 0.547819 -0.014108
830.000000 2.997689 0.545775 -0.000573
840.000000 3.005412 0.543643 -0.021232
850.000000 3.007195 0.554647 -0.018216
860.000000 2.980509 0.552032 0.001374
870.000000 3.033511 0.545860 -0.002866
880.000000 3.017511 0.542240 0.017532
890.000000 2.970433 0.539740 0.041590
900.000000 3.004710 0.549075 0.012838
910.000000 2.980204 0.557294 -0.013306
920.000000 2.991536 0.554102 -0.011057
930.000000 2.998976 0.557698 -0.011375
940.000000 2.995468 0.555034 -0.013803
950.000000 2.984936 0.554096 0.008135
960.000000 2.950182 0.547695 -0.003417
970.000000 2.963151 0.553723 0.006930
980.000000 2.960611 0.539617 -0.002830
990.000000 2.980160 0.546009 0.001899


==> gitignore.txt <==
*.aux
*.glo
*.idx
*.log
*.toc
*.ist
*.acn
*.acr
*.alg
*.bbl
*.blg
*.dvi
*.glg
*.gls
*.ilg
*.ind
*.lof
*.lot
*.maf
*.mtc
*.mtc1
*.out
*.synctex.gz
*.fls
*.log
*.gz
*.toc
*.bcf
*.fdb_latexmk
*.mk
*.toc
*.xml
main.pdf

